Hunting Down White Dwarf--Main Sequence Binaries Using Multi-Wavelength Observations

Identification of white dwarfs (WD) with main-sequence (MS) companions and characterization of their properties can put important constraints on our understanding of binary stellar evolution and guide the theoretical predictions for a wide range of interesting transient events relevant for, e.g., Rubin Observatory (LSST), ZTF, and LISA. In this study, we combine ultraviolet (UV) and optical color-magnitude diagrams (CMDs) to identify unresolved WD--MS binaries. In particular, we combine high-precision astrometric and photometric data in the optical from \gaia\ -DR3 and UV data from GALEX GR6/7 to identify 93 WD--MS candidates within 100 pc. Of these, 80 are newly identified. Using the Virtual Observatory SED Analyzer (VOSA) we fit the spectral energy distributions (SEDs) of all our candidates and derive stellar parameters, such as effective temperature, bolometric luminosity, and radius for both companions. We find that our identification method helps identify hotter and smaller WD companions (majority with $\geq$10,000 K and $\leq$0.02 $R_\odot$) relative to the WDs identified by past surveys. We infer that these WDs are relatively more massive (median $\sim$ $0.76\,M_\odot$). We find that most of the MS companions in our binaries are of the $K$ and $M$ spectral types.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
